Performance study of large-area glass resistive plate chambers with different spacer configurations

Optimization of spacer and gas distribution inside glass resistive plate chamber (RPC) is reported. Simulation studies demonstrate improvements on the gas flow velocity homogeneity and lower vorticity inside the gas chamber. The optimized spacer configuration (76 spacers) decreases the number of spacers by $24\%$ compared to the original design (100 spacers), thus helps significantly reduce the non-active or low-efficiency area caused by spacers while maintaining similar deformation uniformity of the electrodes. Large area glass RPCs with 1x1 m$^2$ size using two types of spacer configurations are constructed and tested with cosmic muons events. The muon detection efficiencies for RPCs are greater than $95\%$.

==> data/ShiftedChamber_10sigmas.csv <==
HV,Efficiency,"Error Efficiency","Efficiency Corrected","Error Efficiency Corrected",Multiplicity
5900,0.028,0.0052169,0.0282828,0.00526882,1.46429
6000,0.0836364,0.00963839,0.0834356,0.00968676,1.2029
6100,0.193939,0.0137654,0.193865,0.0138476,1.0875
6200,0.355152,0.0166613,0.35409,0.0167109,1.08191
6300,0.570909,0.0172318,0.571956,0.0173532,1.05308
6400,0.72,0.0156321,0.719018,0.0157445,1.15825
6500,0.854545,0.0122745,0.853121,0.0123844,1.11773
6600,0.89697,0.0105839,0.895577,0.0107186,1.20405
6700,0.929697,0.00890084,0.929889,0.00895494,1.26597
6800,0.940606,0.00822902,0.940098,0.00829719,1.24742
6900,0.957576,0.00701725,0.95663,0.00717022,1.29747


==> data/ShiftedChamber_8p5sigmas.csv <==
HV,Efficiency,"Error Efficiency","Efficiency Corrected","Error Efficiency Corrected",Multiplicity
5900,0.04,0.00619677,0.040404,0.00625805,1.575
6000,0.112727,0.0110107,0.112883,0.0110848,1.23656
6100,0.225455,0.0145488,0.225767,0.0146449,1.08602
6200,0.415758,0.0171589,0.413919,0.0172105,1.09913
6300,0.64,0.0167115,0.642066,0.016813,1.06439
6400,0.762424,0.0148174,0.761963,0.014918,1.17965
6500,0.877576,0.0114117,0.876377,0.0115155,1.12983
6600,0.911515,0.00988757,0.910319,0.0100146,1.23537
6700,0.938182,0.00838445,0.938499,0.00842581,1.30362
6800,0.951515,0.00747797,0.9511,0.00754032,1.2828
6900,0.96,0.00682242,0.959108,0.00697135,1.35227


==> data/ShiftedChamber_8sigmas.csv <==
HV,Efficiency,"Error Efficiency","Efficiency Corrected","Error Efficiency Corrected",Multiplicity
5900,0.049,0.00682635,0.0494949,0.0068935,1.57143
6000,0.124848,0.0115082,0.125153,0.0115907,1.21359
6100,0.242424,0.0149202,0.242945,0.0150224,1.11
6200,0.438788,0.0172768,0.437118,0.0173327,1.10221
6300,0.66303,0.0164564,0.664207,0.0165631,1.06764
6400,0.779394,0.0144364,0.779141,0.0145307,1.18196
6500,0.887273,0.0110107,0.886169,0.0111116,1.14071
6600,0.915152,0.00970156,0.914005,0.0098265,1.25298
6700,0.94303,0.00806971,0.943419,0.0081029,1.32134
6800,0.953939,0.00729791,0.953545,0.00735884,1.29733
6900,0.96,0.00682242,0.959108,0.00697135,1.37879


==> data/ShiftedChamber_9p5sigmas.csv <==
HV,Efficiency,"Error Efficiency","Efficiency Corrected","Error Efficiency Corrected",Multiplicity
5900,0.032,0.00556561,0.0323232,0.00562089,1.4375
6000,0.0933333,0.0101278,0.0932515,0.0101857,1.19481
6100,0.203636,0.0140203,0.203681,0.0141072,1.08929
6200,0.370909,0.0168176,0.368742,0.0168587,1.08824
6300,0.604849,0.0170207,0.606396,0.0171342,1.05411
6400,0.729697,0.0154621,0.728834,0.0155723,1.16279
6500,0.858182,0.0121459,0.856793,0.0122549,1.12147
6600,0.90303,0.0103025,0.90172,0.0104341,1.2094
6700,0.933333,0.00868452,0.933579,0.00873337,1.27662
6800,0.944242,0.00798853,0.943765,0.00805485,1.26316
6900,0.957576,0.00701725,0.95663,0.00717022,1.31646


==> data/ShiftedChamber_9sigmas.csv <==
HV,Efficiency,"Error Efficiency","Efficiency Corrected","Error Efficiency Corrected",Multiplicity
5900,0.04,0.00619677,0.040404,0.00625805,1.475
6000,0.101818,0.0105285,0.10184,0.010594,1.21429
6100,0.212121,0.0142329,0.21227,0.0143237,1.08571
6200,0.392727,0.0170024,0.39072,0.017049,1.09568
6300,0.624242,0.0168618,0.626076,0.0169691,1.05825
6400,0.750303,0.0150695,0.749693,0.015174,1.17447
6500,0.865455,0.0118804,0.864137,0.0119876,1.12465
6600,0.905455,0.0101865,0.904177,0.0103169,1.21821
6700,0.934545,0.00861079,0.934809,0.00865783,1.28923
6800,0.950303,0.00756605,0.949878,0.00762909,1.27168
6900,0.957576,0.00701725,0.95663,0.00717022,1.33291

